Accuracy and precision of industrial stellar abundances

There has been an incredibly large investment in obtaining high-resolution stellar spectra for determining chemical abundances of stars. This information is crucial to answer fundamental questions in Astronomy by constraining the formation and evolution scenarios of the Milky Way as well as the stars and planets residing in it. We have just entered a new era, in which chemical abundances of FGK-type stars are being produced at industrial scales, where the observations, reduction, and analysis of the data are automatically performed by machines. Here we review the latest human efforts to assess the accuracy and precision of such industrial abundances by providing insights in the steps and uncertainties associated with the process of determining stellar abundances. To do so, we highlight key issues in the process of spectral analysis for abundance determination, with special effort in disentangling sources of uncertainties. We also provide a description of current and forthcoming spectroscopic surveys, focusing on their reported abundances and uncertainties. This allows us to identify which elements and spectral lines are best and why. Finally, we make a brief selection of main scientific questions the community is aiming to answer with abundances.

==> latexmkrc.txt <==
$pdflatex = 'pdflatex %O %S; pdfcrop --margins "20" %B.pdf %B-c.pdf; cp %B-c.pdf %B.pdf';
